Complexity of the LTI system trajectory boundedness problem

We study the algorithmic complexity of the problem of deciding whether a Linear Time Invariant dynamical system with rational coefficients has bounded trajectories. Despite its ubiquitous and elementary nature in Systems and Control, it turns out that this question is quite intricate, and, to the best of our knowledge, unsolved in the literature. We show that classical tools, such as Gaussian Elimination, the Routh--Hurwitz Criterion, and the Euclidean Algorithm for GCD of polynomials indeed allow for an algorithm that is polynomial in the bit size of the instance. However, all these tools have to be implemented with care, and in a non-standard way, which relies on an advanced analysis.

==> reviews.txt <==
Comments to author (Associate Editor)
=====================================

Four reviews have been collected for this paper. Overall,
all the reviewers agree that the paper is nicely written
and technically sound. However, Reviewers 1 and 7 express
some concerns concerning the contribution of this paper
with respect to the state of the art.

----------------------------------------------------------------------
Reviewer 1 of CDC 2021 submission 458

Comments to the author
======================

In this paper, the authors have shown that the problem of
deciding the boundedness of trajectories of a linear time
invariant (continuous or discrete) dynamical system, with
rational transition matrix, has a polynomial complexity
w.r.t the size of the transition matrix. The analysis rely
on different tools ranging from Gaussian Elimination to the
Routh–Hurwitz Criterion and the Euclidean Algorithm for GCD
of polynomials. The paper is well written, however the
contribution is not clear enough. Indeed, while the
proposed algorithm is based on the aforementioned tools,
and the computation complexity of the proposed algorithm is
based on the analysis of the computational complexities of
these tools from the literature. In the analysis, It is not
clear what is new and what is taken from the literature.
Moreover, for the adapted results, the authors should
explain carefully if the adaptation is straightforward or
there are technically challenges that were addressed.

I also have the following comments:

* Since you are dealing only with rational matrices, you
should mention that in the title and abstract of the paper.

* Figure 1 is used on the first page without any reference
in the text.

* Items (ii) and (iii) in Proposition 3 are not clear. What
do you mean by is a subset of $r$ elements in
$\{1,\ldots,m\}$?

* Could you please provide the formal definition of the
vectorization operator

* Since the paper presents a new algorithmic procedure, I
was expecting to see some numerical results including
comparison with related works.

----------------------------------------------------------------------
Reviewer 2 of CDC 2021 submission 458

Comments to the author
======================

This paper deals with evaluating the complexity of checking
whether a linear time-invariant system with rational
coefficients has bounded trajectories (ie, does not go to
infinity). This differs from other results in the
literature (such as the Routh–Hurwitz stability criterion)
which rather focus on asymptotic stability (instead of
boundedness as in this paper).

For a continuous-time LTI system with rational matrix A,
solving this boundedness problem is done by first computing
the minimal polynomial of A (ie the polynomial "p" of
smallest degree such that p(A)=0), and then checking the
roots of this polynomial (which are also the eigenvalues of
A) to find the answer to the boundedness problem (YES if
all roots are purely imaginary or with negative real part,
NO otherwise).
For discrete-time LTI systems, an intermediate step is
added to use a "Möbius transformation" mapping the interior
of the unit circle to the left-hand side of the complex
plane.

The authors prove that all the above steps to solve these
boundedness problems have an algorithmic complexity which
is polynomial with respect to the "bit size" of A (ie, the
smallest number of bits required to define all entries of
the rational matrix A).


The paper is solidly written.

----------------------------------------------------------------------
Reviewer 7 of CDC 2021 submission 458

Comments to the author
======================

The authors address the problem of estimating the bit
complexity of deciding the boundedness of trajectories of
LTI system. It is known that the complexity of asymptotic
stability can be easily estimated to be polynomial time
based on computing the Routh table. However, for the
boundedness case, one needs to determine whether there
exists imaginary root which is not repeated. The authors
claim novelty in addressing the boundedness case where one
need to additionally determine whether an imaginary root is
repeated.

However, the latter problem is also solved in literature
(see references at the bottom of review) which determine
the existence of a repeated imaginary root. The authors
failed to cite these works. Considering these works, the
proposed paper is either not novel or failed to justify its
novelty.

As the algorithms to decide boundedness of LTI systems are
already known (see references below), the only additional
thing done is estimating the bit complexity. Since the
authors have not analyzed the previous algorithms that
solve the boundedness decidability problem (like below
references), it is not clear what the challenge is then in
computing the bit complexity. We should note that the
problem of deciding boundedness is already solved.
Therefore, whether computing bit complexity of the decision
problem is challenging would require analyzing the
previously known algorithms, which the authors did not do.
So, the significance of the theoretical results is
questionable.

1) S. S. Chen & J. S. H. Tsai, "A new tabular form for
determining root distribution of a complex polynomial with
respect to the imaginary axis," IEEE Trans. on Automatic
Control, vol. 38, no. 10, pp. 1536-1541, 1993.

2) M. A. Choghadi & H. A. Talebi, "The Routh-Hurwitz
stability criterion, revisited: The case of multiple poles
on imaginary axis," IEEE Trans. on Automatic Control, vo.
58, no. 7, pp. 1866-1869, 2013.

----------------------------------------------------------------------
Reviewer 8 of CDC 2021 submission 458

Comments to the author
======================

The authors claim to prove that the stability test of a
rational matrix can be performed in polynomial time with
respect to the bit size of the data. The topic is clearly
important in linear control theory and applications. Even
though not surprising the result wasn't proven as yet. The
motivation of this research is given in the introduction,
as they define 'elusive' the discussion on the bit
complexity of the existing algorithms for the calculation
of the number of negative roots of a given polynomial
through Routh criterion.
